Connectivity estimation of high dimensional data recorded from neuronal cells

The main result of this thesis is the development of a novel connectivity estimation method, called Total Spiking Probability Edges (TSPE). Based on cross-correlation and edge filtering at different time scales this method is proposed and the theoretical framework is outlined in this work. TSPE enables the classification between inhibitory and excitatory connections by using recorded action potentials. To compare this method learning about state of the art algorithms to estimate connectivity is necessary. After a research, promising algorithms are implemented and evaluated for further research topics, among others in the biomems lab of UAS Aschaffenburg. To evaluate these algorithms in silico networks are used, because of their known connectivity. This makes it possible to validate the correctness of our algorithm results. Therefore, a biophysically representative neuronal network simulation is needed first. Datasets were simulated in different ways and analysed in order to develop an evaluation framework. After a successful evaluation with in silico networks, in vitro experiments and their analyses complete this project.

==> package/jurarsp.ins.txt <==
% This file requires at least Version 2.4a[1996/06/06] of docstrip.tex to
% run properly. 
\def\batchfile{jurarsp.ins}
\input docstrip
\keepsilent
\generate{%
    \file{jurarsp.sty}{\from{jurarsp.dtx}{package}}
	  \file{rsptest.tex}{\from{jurarsp.dtx}{example}}
	  \file{jurarsp.cfg}{\from{jurarsp.dtx}{config}}
	  \usepostamble\empty
	  \file{jurarsp.bst}{\from{jurarsp.dtx}{bibstyle}}
	  }
	  
\def\MetaPrefix{@COMMENT }
\generate{%
    \usepreamble\empty
    \usepostamble\empty
	  \file{rsptest.bib}{\from{jurarsp.dtx}{bibfile}}
	  }
	  
\def\MetaPrefix{^^A}
\generate{%
    \usepreamble\empty
    \usepostamble\empty	  
 	  \file{jurarsp.rsp.bbl}{\from{jurarsp.dtx}{bblfile}}
 	  }

\endbatchfile
